Sourced metric perturbations of Kerr spacetime in Lorenz gauge

We derive a formalism for solving the Lorenz gauge equations for metric perturbations of Kerr spacetime sourced by an arbitrary stress-energy tensor. The metric perturbation is obtained as a sum of differential operators acting on a set of six scalars, with two of spin-weight $\pm2$, two of spin-weight $\pm1$, and two of spin-weight $0$. We derive the sourced Teukolsky equations satisfied by these scalars, with the sources given in terms of differential operators acting on the stress-energy tensor. The method can be used to obtain both linear and higher order nonlinear metric perturbations, and it fully determines the metric perturbation up to a time integral, omitting only static contributions which must be handled separately.

==> amplitudes.dat <==
r0	Psi4Inf	Psi4Hor	Phi2Inf	Phi2Hor	ChiInf	ChiHor	hInf	hHor	Phi0Inf	Phi0Hor	Psi0Inf	Psi0Hor
3.8290694188131496	-0.03230799229467027-0.1618842832333725*I	0.07132180053681701-0.14428697386929193*I	-2.288745263797911-4.070870113749772*I	0.46559021481994206+0.12399652407724963*I	12.823313770528769-8.167155127379626*I	-0.40963745180796496-0.21067635569094087*I	-0.6092628310633398+0.38811815024443197*I	0.06114123571669634+0.02946813270774529*I	101.64705677882245+180.79424221500906*I	-0.11150723742662545+0.15283770640102096*I	-74.72079958586001-206.76037004059518*I	-0.16932194949777887-0.09268809140249148*I
4.	-0.033785123703980326-0.14493836520836942*I	0.0549449433759872-0.13166240267951732*I	-2.427716942407742-4.23397845728431*I	0.4708175020499063+0.1212055105169227*I	14.24848673431765-9.158472868433897*I	-0.40778933958267954-0.243555418551441*I	-0.5967556786509981+0.3836418476948795*I	0.05088598839204447+0.028906430242526007*I	122.49821161811852+213.63890492628073*I	-0.14239262998027954+0.17690917180990207*I	-91.99096507683075-238.27417235428504*I	-0.18534505760677758-0.0962307192687292*I
6.	-0.018789621450832093-0.05437769249160841*I	0.00001995818645991413-0.055613934171057575*I	-3.2451604624131902-6.232200824947201*I	0.4512743289756237+0.1071192157797318*I	38.78733745778548-21.44877783639125*I	-0.3487514080653916-0.44902453507200246*I	-0.4980022825100904+0.2753958041341394*I	0.010397600098005078+0.013217659834909017*I	540.2135753511935+1037.4585568097918*I	-0.4252591398551278+0.290016360574153*I	-420.2548205302782-979.7720290784569*I	-0.231520898313684-0.08596942750440001*I
8.	-0.008763351796964773-0.02788326950880103*I	-0.005011302900696064-0.03172533915719159*I	-3.412158029724801-8.126034943830104*I	0.4339073724217169+0.09974397248114061*I	78.00372132320184-34.2036161031783*I	-0.3175803089120637-0.5256678426565614*I	-0.42885384356181966+0.18804853678872763*I	0.0037561255127339325+0.0061765975930767715*I	1333.63057665719+3176.033634336291*I	-0.5724863345204658+0.31740013573485926*I	-1023.6526668470134-2798.962151794922*I	-0.20410131323856295-0.06422704314667405*I
10.	-0.004509129152382909-0.016608894059531015*I	-0.005155228206456118-0.021112467400678216*I	-3.369810491849847-9.8158572268057*I	0.42462409122246886+0.09474959351184582*I	131.68637151086565-46.83709737554738*I	-0.3027296977228484-0.564542707796262*I	-0.3737161496167517+0.13292068327352224*I	0.001779051584134199+0.003304465628402306*I	2559.5237485648854+7455.588302456661*I	-0.6547575118989902+0.3299641545983477*I	-1942.7756073190367-6331.878364058692*I	-0.17088775042581206-0.04838054896502125*I
15.	-0.001226464461400538-0.006395880873807361*I	-0.003667884584484048-0.010526786109163138*I	-3.046220685063387-13.335661986890502*I	0.41350980429905665+0.08775665936824856*I	328.2612823212598-77.01629124544816*I	-0.2879690472552896-0.6077457856822286*I	-0.2787499858373757+0.06540005155140277*I	0.0004843021046662328+0.001020484214879818*I	7764.015199810032+33989.0943796123*I	-0.7509544730579144+0.3440502889257346*I	-5796.586145168367-27606.42471614554*I	-0.1110230227454131-0.0271476928488939*I
20.	-0.00046381646776662473-0.003213800241055963*I	-0.002593686442177131-0.006574437912467458*I	-2.7145062362210908-16.203920117840706*I	0.4081800241482544+0.08431524462410982*I	613.3876387945867-105.14404332348069*I	-0.28250225448393895-0.6249354804320032*I	-0.22071530244987297+0.03783399414337844*I	0.00019728629603872069+0.00043607381370445346*I	16360.034163024051+97659.26604457987*I	-0.790476810841253+0.3497246244921005*I	-12111.551660227617-77698.04834336504*I	-0.07752152666171716-0.01763444968974312*I
25.	-0.00021398287618825082-0.0018745224903273904*I	-0.0019308457714885955-0.004602750566493318*I	-2.4374835724265767-18.671886089338987*I	0.4049195163423841+0.08233303929324474*I	986.9676525838662-131.549216445999*I	-0.27969416690590604-0.6334721846002292*I	-0.1822817040176075+0.024295646783278578*I	0.00009909075189847038+0.00022432160677137586*I	28655.808955828223+219512.45402176015*I	-0.8104452126564007+0.3524409445796037*I	-21109.416379299702-172561.50163296564*I	-0.057572575578548474-0.012566935420259015*I
30.	-0.00011261157566143522-0.0012033466789659628*I	-0.0015015273626539434-0.003453497426542282*I	-2.211139849134605-20.867471439604742*I	0.402674625125005+0.08106340663567436*I	1449.0621678043688-156.54252315601323*I	-0.2779712046360575-0.6382837098301928*I	-0.15511816794247849+0.016757452505180202*I	0.00005664676731896293+0.00013003369744448367*I	44884.70961918144+423596.1811369819*I	-0.8218692109052546+0.35386273067008195*I	-32959.56462550682-330382.0699794291*I	-0.044763058809986746-0.009520137569264986*I
40.	-0.00004030287175485189-0.0005955303263529771*I	-0.0009975511121433228-0.0022067782439800458*I	-1.869168047129278-24.705471510107706*I	0.3997381431122429+0.0795506675237642*I	2639.088065487461-203.1849635395392*I	-0.27593577536579056-0.643139367690344*I	-0.11940371222038274+0.009192963120583701*I	0.000023544628899280787+0.00005486842688146319*I	89862.03560013951+1.187739092677729*^6*I	-0.833650468948811+0.3550824910966044*I	-65742.96087905759-917386.6083659356*I	-0.029763090186520635-0.0061427238384414015*I
60.	-9.247907553017597*^-6-0.000219604796202044*I	-0.0005522060451727781-0.0011829910434015146*I	-1.440841374964704-31.02987708640392*I	0.3965867896680497+0.07813864850968372*I	6083.91720795933-286.88665763070964*I	-0.27397045407474213-0.6464535400258077*I	-0.08170003334233902+0.0038525589291153934*I	6.87415502258396*^-6+0.000016219154946032206*I	233617.27989436392+5.031168320357066*^6*I	-0.8421129246134439+0.3555144136226737*I	-170379.37862970494-3.848476964126721*^6*I	-0.016500495691334528-0.003317347173831832*I
80.	-3.2117995564313744*^-6-0.000107859218977699*I	-0.00036082435311130624-0.0007628305686496539*I	-1.1823925767382515-36.29198453678972*I	0.3948979780687069+0.07747735070388662*I	10949.990269575492-361.86694800894713*I	-0.2729895162668664-0.6474067566405288*I	-0.06208500867622643+0.0020517381363757293*I	2.878555921085072*^-6+6.826431813793403*^-6*I	454292.6340939323+1.394391471671448*^7*I	-0.8448360927298989+0.35535698138013233*I	-330941.43508642266-1.061441325083084*^7*I	-0.010790947162209295-0.002145300139146174*I
100.	-1.4056035801036218*^-6-0.00006205281836535502*I	-0.00025888616580405793-0.0005435418275262106*I	-1.0082345805382438-40.89347793086798*I	0.3938375764856806+0.0770968542359083*I	17238.2582345429-430.7692787618512*I	-0.27239454161948423-0.6477089694040712*I	-0.05006539545623522+0.0012510912649840056*I	1.4671733978753123*^-6+3.488638224354936*^-6*I	756478.4648285115+3.0682378886595044*^7*I	-0.8458951272352868+0.3551170557542305*I	-550834.9561771249-2.3287904168446697*^7*I	-0.0077462112218379805-0.001530848812223777*I
200.	-1.0510774978394982*^-7-0.000011083938142352751*I	-0.00009181009321986167-0.0001906153277541075*I	-0.5988554169560808-58.76691083516588*I	0.3915794730191211+0.07637757478640801*I	70024.58505874638-721.83241961453*I	-0.2711737546941371-0.6475723947410067*I	-0.025443909210360077+0.00026228271877564823*I	1.8170312801152972*^-7+4.339121558046175*^-7*I	3.5936406824831925*^6+3.52651333830387*^8*I	-0.8464421817047253+0.3542352886155847*I	-2.617409818254701*^6-2.660888768018138*^8*I	-0.002749530644069408-0.0005381117252295248*I
400.	-7.630623398369612*^-9-1.970117482059746*^-6*I	-0.00003246023631806282-0.00006712951748027043*I	-0.3455546128707162-83.80694385405721*I	0.39035789441693763+0.07604259549955196*I	282360.34335491323-1176.001544719262*I	-0.2705374456122446-0.6470271422046582*I	-0.012829856673855083+0.00005343502238220385*I	2.2603490450752346*^-8+5.405929756620907*^-8*I	1.6587450769104762*^7+4.022934446568656*^9*I	-0.8457095211937803+0.3535358599975139*I	-1.2100157350314433*^7-3.0264016163533893*^9*I	-0.0009724519905862784-0.00018966291137240593*I
600.	-1.6287668894596916*^-9-7.162816747589226*^-7*I	-0.00001766371911691391-0.000036493885243824606*I	-0.24808019594777456-102.93725736485445*I	0.389931157921061+0.07593555358861902*I	637067.8625449413-1549.7926773796182*I	-0.27031926774784204-0.6467479368738126*I	-0.008577986657257735+0.000020867637012764012*I	6.6862614672052096*^-9+1.5997102362007658*^-8*I	4.019008556388149*^7+1.6676289557896498*^10*I	-0.845260525211344+0.35325010637882126*I	-2.935126012797573*^7-1.2532744425196028*^10*I	-0.0005292205299073106-0.00010312816395524308*I
800.	-5.425004548761681*^-10-3.4926453369959847*^-7*I	-0.00001147030531042184-0.00002368839401247077*I	-0.1954148953254764-119.03506228765241*I	0.38971300580611967+0.07588309392041484*I	1.1341541483036825*^6-1878.6022746936617*I	-0.2702086486753816-0.6465848176891714*I	-0.006442916778166017+0.00001067198681345916*I	2.81840226541186*^-9+6.7441806797458586*^-9*I	7.504064633672589*^7+4.571027196222809*^10*I	-0.8449866943339871+0.35309457537834255*I	-5.484933818196433*^7-3.4335312284851006*^10*I	-0.00034367313489169505-0.00006694679985383104*I
1000.	-2.3080980629446682*^-10-2.0004738879057568*^-7*I	-8.206125843703492*^-6-0.0000169435880705448*I	-0.1621109480091679-133.20279889319923*I	0.3895803098299947+0.07585200736961054*I	1.7736218319645314*^6-2177.2360589790865*I	-0.2701416955019069-0.646478125732487*I	-0.005158902862200495+6.332888518807363*^-6*I	1.4422897681830095*^-9+3.4515543237327894*^-9*I	1.2158474893585904*^8+9.990336285040692*^10*I	-0.8448039029514588+0.3529965181889886*I	-8.89282722913912*^7-7.501966590598694*^10*I	-0.0002458766520998328-0.00004788716486298513*I
10000.	-3.189016807385714*^-14-6.339736493018708*^-10*I	-2.592834463330838*^-7-5.350748917696065*^-7*I	-0.022102672271664004-422.5967316388198*I	0.3890873011261926+0.07574328417771553*I	1.779182728189033*^8-9364.795261500989*I	-0.2698957093994707-0.6460197375562008*I	-0.0005175735379773973+2.7242677995545696*^-8*I	1.4396014811230473*^-12+3.4458160633047907*^-12*I	1.657701083455098*^10+3.1694767550815906*^14*I	-0.8439901508540951+0.35260367883332194*I	-1.2196563141172396*^10-2.377403086684344*^14*I	-7.76917266767254*^-6-1.5124325540289468*^-6*I
